Number of Connected Components in a Graph: Estimation via Counting Patterns

Due to the limited resources and the scale of the graphs in modern datasets, we often get to observe a sampled subgraph of a larger original graph of interest, whether it is the worldwide web that has been crawled or social connections that have been surveyed. Inferring a global property of the original graph from such a sampled subgraph is of a fundamental interest. In this work, we focus on estimating the number of connected components. It is a challenging problem and, for general graphs, little is known about the connection between the observed subgraph and the number of connected components of the original graph. In order to make this connection, we propose a highly redundant and large-dimensional representation of the subgraph, which at first glance seems counter-intuitive. A subgraph is represented by the counts of patterns, known as network motifs. This representation is crucial in introducing a novel estimator for the number of connected components for general graphs, under the knowledge of the spectral gap of the original graph. The connection is made precise via the Schatten $k$-norms of the graph Laplacian and the spectral representation of the number of connected components. We provide a guarantee on the resulting mean squared error that characterizes the bias variance tradeoff. Experiments on synthetic and real-world graphs suggest that we improve upon competing algorithms for graphs with spectral gaps bounded away from zero.

==> Tikz/C/e1.tikz <==
\begin{tikzpicture}
\node[vertex] (a) at (-1,0) {};
\draw[thin] (a) edge [in=0,out=360/5,loop]();
\draw[thin] (a) edge [in=360/5,out=360*2/5,loop]();
\draw[thin] (a) edge [in=360*2/5,out=360*3/5,loop]();
\draw[thin] (a) edge [in=360*3/5,out=360*4/5,loop]();
\draw[thin] (a) edge [in=360*4/5,out=360*5/5,loop]();
\end{tikzpicture}

==> Tikz/C/e10.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};
\node[vertex] (e) at (-2.73,1) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (b) edge(d);
\draw[thin] (c) edge(d);
\draw[thin] (e) edge(a);
\draw[thin] (e) edge(c);


%\draw[thin] (e) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/C/e11.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);

\draw[thin] (c) edge [in=120,out=60,loop]();
\draw[thin] (b) edge [in=-30,out=30,loop]();
\end{tikzpicture}

==> Tikz/C/e12.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};
\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (b) edge[me=1] (d);
\draw[thin] (c) edge(a);
\draw[thin] (c) edge (d);

\draw[thin] (c) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/C/e2.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=4] (b); 
 
\draw[thin] (a) edge [in=60,out=120,loop]();


\end{tikzpicture}

==> Tikz/C/e3.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=2] (b); 
 
\draw[thin] (a) edge [in=30,out=90,loop]();
\draw[thin] (a) edge [in=90,out=150,loop]();
\draw[thin] (a) edge [in=210,out=150,loop]();
\end{tikzpicture}

==> Tikz/C/e4.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=3] (b); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
%\draw[thin] (c) edge [in=60,out=120,loop]();

\end{tikzpicture}

==> Tikz/C/e5.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=2] (b); 

\draw[thin] (b) edge [in=-60,out=0,loop]();
\draw[thin] (b) edge [in=0,out=60,loop]();
\draw[thin] (a) edge [in=150,out=210,loop]();
\end{tikzpicture}

==> Tikz/C/e6.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me=2] (c);

\draw[thin] (a) edge [in=120,out=60,loop]();


\end{tikzpicture}

==> Tikz/C/e7.tikz <==


\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me=2] (c);

\draw[thin] (b) edge [in=120,out=60,loop]();


\end{tikzpicture}

==> Tikz/C/e8.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
\draw[thin] (c) edge [in=30,out=90,loop]();
\draw[thin] (c) edge [in=150,out=90,loop]();
\end{tikzpicture}

==> Tikz/C/e9.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-3,0) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
\draw[thin] (a) edge[me=2] (d); 
%\draw[thin] (c) edge [in=150,out=90,loop]();
\end{tikzpicture}

==> Tikz/D/e1.tikz <==
\begin{tikzpicture}
\node[vertex] (a) at (-1,0) {};
\draw[thin] (a) edge [in=0,out=360/6,loop]();
\draw[thin] (a) edge [in=360/6,out=360*2/6,loop]();
\draw[thin] (a) edge [in=360*2/6,out=360*3/6,loop]();
\draw[thin] (a) edge [in=360*3/6,out=360*4/6,loop]();
\draw[thin] (a) edge [in=360*4/6,out=360*5/6,loop]();
\draw[thin] (a) edge [in=360*5/6,out=360*6/6,loop]();
\end{tikzpicture}

==> Tikz/D/e10.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};

\draw[thin] (a) edge[me=4] (b); 



\draw[thin] (a) edge [in=150,out=210,loop]();
\draw[thin] (b) edge [in=-30,out=30,loop]();

\end{tikzpicture}

==> Tikz/D/e11.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\node[vertex] (d) at (-3,2) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me=2] (c); 
\draw[thin] (c) edge[bend left =15] (d); 
\draw[thin] (c) edge[bend right =15] (d); 
\end{tikzpicture}

==> Tikz/D/e12.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[bend left =15](c);
\draw[thin] (a) edge[bend right =15](c);
\draw[thin] (b) edge[bend left=15](c);
\draw[thin] (b) edge[bend right=15](c);
%\draw[thin] (c) edge [in=60,out=120,loop]();

\end{tikzpicture}

==> Tikz/D/e13.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (3,0) {};
\node[vertex] (d) at (1,2) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (b) edge[me=2] (c);
 \draw[thin] (b) edge[bend right=15] (d);
 \draw[thin] (b) edge[bend left=15] (d);

%\draw[thin] (b) edge [in=-60,out=-120,loop]();
\end{tikzpicture}

==> Tikz/D/e14.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};

\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me =2](c);

\draw[thin] (c) edge [in=60,out=120,loop]();
\draw[thin] (b) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/D/e15.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};

\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me =2](c);

\draw[thin] (c) edge [in=60,out=120,loop]();
\draw[thin] (a) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/D/e16.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};
\draw[thin] (a) edge[me=3] (b); 
\draw[thin] (b) edge[me=1] (d);
\draw[thin] (c) edge(a);
\draw[thin] (c) edge (d);

%\draw[thin] (b) edge [in=60,out=120,loop]();
\end{tikzpicture}


==> Tikz/D/e17.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(c);

\draw[thin] (c) edge [in=0,out=60,loop]();
\draw[thin] (c) edge [in=60,out=120,loop]();
\draw[thin] (c) edge [in=120,out=180,loop]();

\end{tikzpicture}

==> Tikz/D/e18.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=3] (b); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(c);

\draw[thin] (a) edge [in=150,out=210,loop]();


\end{tikzpicture}

==> Tikz/D/e19.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=3] (b); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(c);

\draw[thin] (c) edge [in=60,out=120,loop]();


\end{tikzpicture}

==> Tikz/D/e2.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=6] (b); 
 



\end{tikzpicture}

==> Tikz/D/e20.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};
\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (b) edge[me=1] (d);
\draw[thin] (c) edge(a);
\draw[thin] (c) edge (d);

\draw[thin] (c) edge [in=30,out=90,loop]();
\draw[thin] (c) edge [in=90,out=150,loop]();
\end{tikzpicture}

==> Tikz/D/e21.tikz <==


\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge[me =1] (c);
\draw[thin] (c) edge[me=1] (b);


\draw[thin] (c) edge [in=30,out=90,loop]();
\draw[thin] (c) edge [in=90,out=150,loop]();

\draw[thin] (a) edge [in=210,out=150,loop]();
\end{tikzpicture}

==> Tikz/D/e22.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};
\node[vertex] (e) at (3,0) {};
\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (b) edge[me=1] (d);
\draw[thin] (c) edge(a);
\draw[thin] (c) edge (d);
\draw[thin] (e) edge[me=2] (b);
%\draw[thin] (b) edge [in=60,out=120,loop]();
\end{tikzpicture}


==> Tikz/D/e23.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (b) edge[me=1] (d);
\draw[thin] (c) edge(a);
\draw[thin] (c) edge (d);
\draw[thin] (c) edge[bend left =15] (b);
\draw[thin] (c) edge[bend right =15] (b);
%\draw[thin] (b) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/D/e24.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-3,0) {};


\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge[me=2] (d); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge (c);
\draw[thin] (c) edge [in=60,out=120,loop]();
\end{tikzpicture}



==> Tikz/D/e25.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-3,0) {};


\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge[me=2] (d); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge (c);
\draw[thin] (d) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/D/e26.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-3,0) {};


\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge[me=2] (d); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge (c);
\draw[thin] (a) edge [in=90,out=150,loop]();
\end{tikzpicture}

==> Tikz/D/e27.tikz <==


\begin{tikzpicture}

\node[vertex] (a) at (-1,1) {};
\node[vertex] (b) at (0.73,0) {};
\node[vertex] (c) at (0.73,2) {};
\node[vertex] (d) at (-2.73,0) {};
\node[vertex] (e) at (-2.73,2) {};


\draw[thin] (a) edge(b); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
\draw[thin] (a) edge(d);
\draw[thin] (e) edge(a);
\draw[thin] (e) edge(d);

%\draw[thin] (a) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/D/e28.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (0,0) {};
\node[vertex] (b) at (2,0) {};
\node[vertex] (c) at (3,1.73) {};
\node[vertex] (d) at (2,3.46) {};
\node[vertex] (e) at (0,3.46) {};
\node[vertex] (f) at (-1,1.73) {};

\draw[thin] (a) edge (b); 
\draw[thin] (b) edge(c);
\draw[thin] (c) edge(d);
\draw[thin] (d) edge(e);
\draw[thin] (e) edge(f);
\draw[thin] (f) edge(a);
%\draw[thin] (c) edge [in=-30,out=30,loop]();
\end{tikzpicture}

==> Tikz/D/e29.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(c);

\draw[thin] (c) edge [in=60,out=120,loop]();
\draw[thin] (a) edge [in=150,out=210,loop]();
\draw[thin] (b) edge [in=-30,out=30,loop]();
\end{tikzpicture}

==> Tikz/D/e3.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me=4] (c); 


\end{tikzpicture}

==> Tikz/D/e30.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};
\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (b) edge[me=1] (d);
\draw[thin] (c) edge(a);
\draw[thin] (c) edge (d);
%\draw[thin] (e) edge[me=2] (b);
\draw[thin] (b) edge [in=-30,out=30,loop]();
\draw[thin] (c) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/D/e31.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};
\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (b) edge[me=1] (d);
\draw[thin] (c) edge(a);
\draw[thin] (c) edge (d);
%\draw[thin] (e) edge[me=2] (b);
\draw[thin] (b) edge [in=-30,out=30,loop]();
\draw[thin] (d) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/D/e32.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};
\node[vertex] (e) at (-2.73,1) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (b) edge(d);
\draw[thin] (c) edge(d);
\draw[thin] (e) edge(a);
\draw[thin] (e) edge(c);


\draw[thin] (e) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/D/e4.tikz <==


\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=2] (b); 


\draw[thin] (b) edge [in=-120,out=-60,loop]();
\draw[thin] (b) edge [in=-60,out=0,loop]();
\draw[thin] (b) edge [in=0,out=60,loop]();
\draw[thin] (b) edge [in=60,out=120,loop]();

\end{tikzpicture}

==> Tikz/D/e5.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=4] (b); 

\draw[thin] (b) edge [in=-60,out=0,loop]();
\draw[thin] (b) edge [in=0,out=60,loop]();

\end{tikzpicture}

==> Tikz/D/e6.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=2] (b); 

\draw[thin] (a) edge [in=120,out=180,loop]();
\draw[thin] (a) edge [in=180,out=240,loop]();


\draw[thin] (b) edge [in=-60,out=0,loop]();
\draw[thin] (b) edge [in=0,out=60,loop]();


\end{tikzpicture}

==> Tikz/D/e7.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me=2] (c); 



\draw[thin] (b) edge [in=-60,out=0,loop]();
\draw[thin] (b) edge [in=0,out=60,loop]();


\end{tikzpicture}

==> Tikz/D/e8.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me=2] (c); 



\draw[thin] (a) edge [in=60,out=120,loop]();
\draw[thin] (a) edge [in=-60,out=-120,loop]();


\end{tikzpicture}

==> Tikz/D/e9.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};

\draw[thin] (a) edge[me=2] (b); 


\draw[thin] (a) edge [in=150,out=90,loop]();
\draw[thin] (a) edge [in=150,out=210,loop]();
\draw[thin] (a) edge [in=90,out=30,loop]();
\draw[thin] (b) edge [in=-30,out=30,loop]();

\end{tikzpicture}

==> Tikz/E/e10.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me=4] (c); 


\draw[thin] (b) edge [in=120,out=60,loop]();

\end{tikzpicture}

==> Tikz/E/e11.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me=4] (c); 


\draw[thin] (a) edge [in=120,out=60,loop]();

\end{tikzpicture}

==> Tikz/E/e12.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me=4] (c); 


\draw[thin] (c) edge [in=120,out=60,loop]();

\end{tikzpicture}

==> Tikz/E/e13.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=5] (b); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
%\draw[thin] (c) edge [in=60,out=120,loop]();

\end{tikzpicture}

==> Tikz/E/e14.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=3] (b); 
\draw[thin] (a) edge[bend left=25](c);
\draw[thin] (a) edge[bend right=25](c);
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
%\draw[thin] (c) edge [in=60,out=120,loop]();

\end{tikzpicture}

==> Tikz/E/e15.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (3,0) {};
\node[vertex] (d) at (3,2) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (b) edge[me=2] (c);
 \draw[thin] (c) edge[bend right=15] (d);
 \draw[thin] (c) edge[bend left=15] (d);

\draw[thin] (a) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/E/e16.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (3,0) {};
\node[vertex] (d) at (3,2) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (b) edge[me=2] (c);
 \draw[thin] (c) edge[bend right=15] (d);
 \draw[thin] (c) edge[bend left=15] (d);

\draw[thin] (b) edge [in=60,out=120,loop]();
\end{tikzpicture}


==> Tikz/E/e17.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (3,0) {};
\node[vertex] (d) at (1,2) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (b) edge[me=2] (c);
 \draw[thin] (b) edge[bend right=15] (d);
 \draw[thin] (b) edge[bend left=15] (d);

\draw[thin] (b) edge [in=-60,out=-120,loop]();
\end{tikzpicture}

==> Tikz/E/e18.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (3,0) {};
\node[vertex] (d) at (1,2) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (b) edge[me=2] (c);
 \draw[thin] (b) edge[bend right=15] (d);
 \draw[thin] (b) edge[bend left=15] (d);

\draw[thin] (a) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/E/e19.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[bend left =15](c);
\draw[thin] (a) edge[bend right =15](c);
\draw[thin] (b) edge[bend left=15](c);
\draw[thin] (b) edge[bend right=15](c);
\draw[thin] (c) edge [in=60,out=120,loop]();

\end{tikzpicture}

==> Tikz/E/e2.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=2] (b); 
 
\draw[thin] (a) edge [in=30,out=90,loop]();
\draw[thin] (a) edge [in=90,out=150,loop]();
\draw[thin] (a) edge [in=150,out=210,loop]();
\draw[thin] (a) edge [in=210,out=270,loop]();
\draw[thin] (a) edge [in=270,out=330,loop]();


\end{tikzpicture}

==> Tikz/E/e20.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (c) edge[me=2] (a); 

\draw[thin] (a) edge [in=30,out=90,loop]();
\draw[thin] (a) edge [in=90,out=150,loop]();
\draw[thin] (c) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/E/e21.tikz <==


\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (c) edge[me=2] (a); 

\draw[thin] (c) edge [in=30,out=90,loop]();
\draw[thin] (c) edge [in=90,out=150,loop]();
\draw[thin] (a) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/E/e22.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (c) edge[me=2] (a); 

\draw[thin] (c) edge [in=30,out=90,loop]();
\draw[thin] (c) edge [in=90,out=150,loop]();
\draw[thin] (b) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/E/e24.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-3,0) {};


\draw[thin] (a) edge[me=3] (b); 
\draw[thin] (a) edge[me=2] (d); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge (c);

\end{tikzpicture}

==> Tikz/E/e25.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-3,0) {};


\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge[me=2] (d); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge (c);
\draw[thin] (b) edge[bend left =15] (c);
\draw[thin] (b) edge [bend right =15](c);

\end{tikzpicture}

==> Tikz/E/e26.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=3] (b); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(c);

\draw[thin] (c) edge [in=30,out=90,loop]();
\draw[thin] (c) edge [in=90,out=150,loop]();
\end{tikzpicture}

==> Tikz/E/e27.tikz <==


\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge (c);
\draw[thin] (a) edge[bend left =15] (c);
\draw[thin] (a) edge[bend right =15] (c);
\draw[thin] (b) edge(c);

\draw[thin] (c) edge [in=30,out=90,loop]();
\draw[thin] (c) edge [in=90,out=150,loop]();
\end{tikzpicture}

==> Tikz/E/e28.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-2,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (c) edge[me=4] (d); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(c);


\end{tikzpicture}

==> Tikz/E/e29.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (c) edge[me=2] (a); 

\draw[thin] (a) edge [in=60,out=120,loop]();
\draw[thin] (b) edge [in=60,out=120,loop]();
\draw[thin] (c) edge [in=60,out=120,loop]();

\end{tikzpicture}

==> Tikz/E/e3.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=2] (b); 

\draw[thin] (a) edge [in=120,out=180,loop]();
\draw[thin] (a) edge [in=-120,out=-180,loop]();


\draw[thin] (b) edge [in=-90,out=-30,loop]();
\draw[thin] (b) edge [in=-30,out=30,loop]();
\draw[thin] (b) edge [in=30,out=90,loop]();


\end{tikzpicture}

==> Tikz/E/e30.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=3] (b); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(c);

\draw[thin] (c) edge [in=60,out=120,loop]();
\draw[thin] (a) edge [in=150,out=210,loop]();

\end{tikzpicture}

==> Tikz/E/e31.tikz <==


\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\draw[thin] (a) edge[me=3] (b); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(c);

\draw[thin] (b) edge [in=-30,out=30,loop]();
\draw[thin] (a) edge [in=150,out=210,loop]();

\end{tikzpicture}

==> Tikz/E/e32.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-3,0) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge[me=2] (d); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(c);

\draw[thin] (c) edge [in=30,out=90,loop]();
\draw[thin] (c) edge [in=90,out=150,loop]();

\end{tikzpicture}

==> Tikz/E/e36.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};

\draw[thin] (a) edge[me=3] (b); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(d);
\draw[thin] (c) edge(d);


\draw[thin] (c) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/E/e37.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};

\draw[thin] (a) edge[me=3] (b); 
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(d);
\draw[thin] (c) edge(d);


\draw[thin] (a) edge [in=150,out=210,loop]();
\end{tikzpicture}

==> Tikz/E/e39.tikz <==


\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};

\node[vertex] (d) at (-3,0) {};
\node[vertex] (e) at (3,0) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
\draw[thin] (a) edge[me=2] (d); 
\draw[thin] (b) edge[me=2] (e); 
%\draw[thin] (c) edge [in=60,out=120,loop]();

\end{tikzpicture}

==> Tikz/E/e4.tikz <==


\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=4] (b); 


\draw[thin] (b) edge [in=-90,out=-30,loop]();
\draw[thin] (b) edge [in=-30,out=30,loop]();
\draw[thin] (b) edge [in=30,out=90,loop]();


\end{tikzpicture}

==> Tikz/E/e40.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-2,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (c) edge[me=2] (d); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
\draw[thin] (c) edge [in=30,out=90,loop]();
\draw[thin] (c) edge [in=90,out=150,loop]();

\end{tikzpicture}

==> Tikz/E/e41.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-2,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (c) edge[me=2] (d); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
\draw[thin] (d) edge [in=30,out=90,loop]();
\draw[thin] (d) edge [in=90,out=150,loop]();

\end{tikzpicture}

==> Tikz/E/e43.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-2,1.73) {};
\node[vertex] (e) at (2,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (c) edge[me=2] (d); 
\draw[thin] (c) edge[me=2] (e); 


\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
\end{tikzpicture}

==> Tikz/E/e44.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-2,1.73) {};


\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (c) edge[me=2] (d); 
\draw[thin](a) edge[bend left=15] (d);
\draw[thin](a) edge[bend right=15] (d);

\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
\end{tikzpicture}

==> Tikz/E/e49.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-2,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (c) edge[me=2] (d); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
\draw[thin] (c) edge [in=60,out=120,loop]();
\draw[thin] (d) edge [in=60,out=120,loop]();

\end{tikzpicture}

==> Tikz/E/e5.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=6] (b); 

\draw[thin] (a) edge [in=150,out=210,loop]();

\end{tikzpicture}

==> Tikz/E/e50.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-2,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (c) edge[me=2] (d); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
\draw[thin] (a) edge [in=150,out=210,loop]();
\draw[thin] (d) edge [in=60,out=120,loop]();

\end{tikzpicture}

==> Tikz/E/e51.tikz <==


\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-2,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (c) edge[me=2] (d); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
\draw[thin] (a) edge [in=150,out=210,loop]();
\draw[thin] (c) edge [in=60,out=120,loop]();

\end{tikzpicture}

==> Tikz/E/e52.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (0,1.73) {};
\node[vertex] (d) at (-2,1.73) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (c) edge[me=2] (d); 
\draw[thin] (a) edge(c);
\draw[thin] (b) edge(c);
\draw[thin] (a) edge [in=150,out=210,loop]();
\draw[thin] (b) edge [in=-30,out=30,loop]();

\end{tikzpicture}

==> Tikz/E/e55.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};
\node[vertex] (e) at (3,0) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (b) edge[me=2] (e);
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(d);
\draw[thin] (c) edge(d);

\draw[thin] (e) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/E/e56.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};
\node[vertex] (e) at (3,0) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (b) edge[me=2] (e);
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(d);
\draw[thin] (c) edge(d);

\draw[thin] (b) edge [in=-60,out=-120,loop]();
\end{tikzpicture}

==> Tikz/E/e57.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};
\node[vertex] (e) at (3,0) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (b) edge[me=2] (e);
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(d);
\draw[thin] (c) edge(d);

\draw[thin] (a) edge [in=150,out=210,loop]();
\end{tikzpicture}

==> Tikz/E/e58.tikz <==
\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-1,2) {};
\node[vertex] (d) at (1,2) {};
\node[vertex] (e) at (3,0) {};

\draw[thin] (a) edge[me=1] (b); 
\draw[thin] (b) edge[me=2] (e);
\draw[thin] (a) edge (c);
\draw[thin] (b) edge(d);
\draw[thin] (c) edge(d);

\draw[thin] (c) edge [in=60,out=120,loop]();
\end{tikzpicture}

==> Tikz/E/e6.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=2] (b); 

\draw[thin] (a) edge [in=150,out=210,loop]();


\draw[thin] (b) edge [in=-120,out=-60,loop]();
\draw[thin] (b) edge [in=-60,out=0,loop]();
\draw[thin] (b) edge [in=0,out=60,loop]();
\draw[thin] (b) edge [in=60,out=120,loop]();

\end{tikzpicture}

==> Tikz/E/e7.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\draw[thin] (a) edge[me=4] (b); 

\draw[thin] (a) edge [in=150,out=210,loop]();



\draw[thin] (b) edge [in=-60,out=0,loop]();
\draw[thin] (b) edge [in=0,out=60,loop]();


\end{tikzpicture}

==> Tikz/E/e8.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me=2] (c); 


\draw[thin] (b) edge [in=120,out=60,loop]();
\draw[thin] (b) edge [in=-120,out=-60,loop]();
\draw[thin] (b) edge [in=-30,out=30,loop]();

\end{tikzpicture}

==> Tikz/E/e9.tikz <==

\begin{tikzpicture}

\node[vertex] (a) at (-1,0) {};
\node[vertex] (b) at (1,0) {};
\node[vertex] (c) at (-3,0) {};
\draw[thin] (a) edge[me=2] (b); 
\draw[thin] (a) edge[me=2] (c); 


\draw[thin] (a) edge [in=150,out=90,loop]();
\draw[thin] (a) edge [in=-120,out=-60,loop]();
\draw[thin] (a) edge [in=90,out=30,loop]();

\end{tikzpicture}
